Validating Scattering-Induced (Sub)millimeter Disk Polarization through the Spectral Index, Wavelength-Dependent Polarization Pattern, and Polarization Spectrum: The Case of HD 163296

An increasing number of young circumstellar disks show strikingly ordered (sub)millimeter polarization orientations along the minor axis, which is strong evidence for polarization due to scattering by ~0.1 mm sized grains. To test this mechanism further, we model the dust continuum and polarization data of HD 163296, one of the best observed disks with prominent rings and gaps, using the RADMC-3D radiative transfer code. We find that scattering by grains with a maximum size of 90$\mu$m can simultaneously reproduce the polarization observed at 0.87 mm (ALMA Band 7) and the unusually low spectral index of $\alpha$ ~ 1.5 between 0.87 and 1.25 mm (ALMA Band 6) in the optically thick inner disk as a result of more efficient scattering at a shorter wavelength. The relatively low spectral index of $\alpha$ ~ 2.5 inferred for the optically thin gaps is also reproduced by the same (relatively small) grains, as a result of telescope beam averaging of the gaps (with an intrinsic $\alpha$ ~ 4) and their adjacent optically thick rings (where $\alpha$ << 2). In this case, the long-standing tension between the grain sizes inferred from polarization and spectral index disappears because the relatively low $\alpha$ values are illusory and do not require large mm-sized grains. In addition, the polarization fraction has a unique pattern of azimuthal variation: higher along the major axis than the minor axis in the gaps but higher along the minor axis than the major axis in the rings. We find a rapidly declining polarization spectrum (with the fraction $p \propto \lambda^{-3}$ approximately) in the gaps, which becomes flattened or even inverted towards short wavelengths in the optically thick rings. These contrasting behaviors in the rings and gaps provide further tests of scattering-induced polarization that can be tested via multi-wavelength observations that resolve the disk substructure.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
